Chaotic properties for billiards in circular polygons

We study billiards in domains enclosed by circular polygons. These are closed $C^1$ strictly convex curves formed by finitely many circular arcs. We prove the existence of a set in phase space, corresponding to generic sliding trajectories close enough to the boundary of the domain, in which the return billiard dynamics is semiconjugate to a transitive subshift on infinitely many symbols that contains the full $N$-shift as a topological factor for any $N \in \mathbb{N}$, so it has infinite topological entropy. We prove the existence of uncountably many asymptotic generic sliding trajectories approaching the boundary with optimal uniform linear speed, give an explicit exponentially big (in $q$) lower bound on the number of $q$-periodic trajectories as $q \to \infty$, and present an unusual property of the length spectrum. Our proofs are entirely analytical.

==> circular_polygons_metadata_arXiv_v2.txt <==
Title: Chaotic properties of billiards in circular polygons
Authors: Andrew Clarke and Rafael Ramírez-Ros
Comments: 42 pages with 7 figures
MSC-class: 37C83 (Primary) 37B10 (Secondary)

We study billiards in domains enclosed by circular polygons. These are closed
$C^1$ strictly convex curves formed by finitely many circular arcs. We prove
the existence of a set in phase space, corresponding to generic sliding
trajectories close enough to the boundary of the domain, in which the return
billiard dynamics is semiconjugate to a transitive subshift on infinitely many
symbols that contains the full $N$-shift as a topological factor for any
$N \in \mathbb{N}$, so it has infinite topological entropy. We prove the
existence of uncountably many asymptotic generic sliding trajectories
approaching the boundary with optimal uniform linear speed, give an explicit
exponentially big (in $q$) lower bound on the number of $q$-periodic
trajectories as $q \to \infty$, and present an unusual property of the length
spectrum. Our proofs are entirely analytical.


